Void Probability Function inside cosmic voids: evidence for hierarchical scaling of high-order correlations in real space

We compare the reduced void probability function (VPF) inside and outside of cosmic voids in the TNG300-1 simulation, both in real and simulated redshift space. The VPF is a special case of the counts-in-cells approach for extracting information of high-order clustering that is crucial for a full understanding of the distribution of galaxies. Previous studies have validated the hierarchical scaling paradigm of galaxy clustering moments, in good agreement with the "negative binomial" model, in redshift surveys, but have also reported that this paradigm is not valid in real space. However, in this work we find that hierarchical scaling can indeed be found in real space inside cosmic voids. This is well fitted by the negative binomial model. We find this result to be robust against changes in void identification, galaxy mass, random dilutions, and redshift. We also obtain that the VPF in real space at high redshift approaches the negative binomial model, and therefore it is similar to the VPF inside voids at the present time. This study points, for the first time, towards evidence of hierarchical scaling of high-order clustering of galaxies in real space inside voids, preserving the pristine structure formation processes of the Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
